Bootstrap Prediction and Confidence Bands for Frequency Response Functions in Posturography

The frequency response function (FRF) is an established way to describe the outcome of experiments in posture control literature. The FRF is an empirical transfer function between an input stimulus and the induced body segment sway profile, represented as a vector of complex values associated with a vector of frequencies. For this reason, testing the components of the FRF independently with Bonferroni correction can result in a too-conservative approach. Performing statistics on scalar values defined on the FRF, e.g., comparing the averages, implies an arbitrary decision by the experimenter. This work proposes bootstrap prediction and confidence bands as general methods to evaluate the outcome of posture control experiments, overcoming the foretold limitations of previously used approaches.

==> ejs-sample__2_.txt <==
\documentclass[ejs]{imsart}

%% Packages
\RequirePackage{amsthm,amsmath,amsfonts,amssymb}
\RequirePackage[numbers]{natbib}
%\RequirePackage[authoryear]{natbib}%% uncomment this for author-year citations
\RequirePackage[colorlinks,citecolor=blue,urlcolor=blue]{hyperref}
\RequirePackage{graphicx}

\arxiv{2010.00000}
\startlocaldefs
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% %%
%% Uncomment next line to change %%
%% the type of equation numbering %%
%% %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\numberwithin{equation}{section}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% %%
%% For Axiom, Claim, Corollary, Hypothesis, %%
%% Lemma, Theorem, Proposition %%
%% use \theoremstyle{plain} %%
%% %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\theoremstyle{plain}
\newtheorem{axiom}{Axiom}
\newtheorem{claim}[axiom]{Claim}
\newtheorem{theorem}{Theorem}[section]
\newtheorem{lemma}[theorem]{Lemma}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% %%
%% For Assumption, Definition, Example, %%
%% Notation, Property, Remark, Fact %%
%% use \theoremstyle{definition} %%
%% %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\theoremstyle{definition}
\newtheorem{definition}[theorem]{Definition}
\newtheorem*{example}{Example}
\newtheorem*{fact}{Fact}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% %%
%% For Case use \theoremstyle{remark} %%
%% %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\theoremstyle{remark}
\newtheorem{case}{Case}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Please put your definitions here: %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\endlocaldefs

\begin{document}
\begin{frontmatter}
\title{Bootstrap Prediction and Confidence Bands for Frequency Response Functions in Posturography}

\runtitle{Bootstrap for FRFs in Posturography}
\thankstext{T1}{A Statistical Test for Complex Domain Functions}

\begin{aug}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Only one address is permitted per author. %%
%% Only division, organization, and e-mail are %%
%% included in the address. %%
%% Additional information can be included in %%
%% the Acknowledgments section if necessary. %%
%% ORCID can be inserted by command: %%
%% \orcid{0000-0000-0000-0000} %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\author[A]{\fnms{Vittorio}~\snm{Lippi}\ead[label=e1]{vittorio.lippi@uniklinik-freiburg.de}\orcid{0000-0001-5520-8974}}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Addresses %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\address[A]{Institute of Digitalization in medicine, Faculty of Medicine and Medical Center - University of Freiburg, Freiburg im Breisgau, Germany \\ Clinic of Neurology and Neurophysiology, Medical Centre-University of Freiburg, Faculty of Medicine, University of Freiburg, Breisacher Stra{\ss}e 64, 79106, Freiburg im Breisgau, Germany \printead[presep={,\ }]{e1}}
\runauthor{V. Lippi}
\end{aug}

\begin{abstract} %200 words
The frequency response function (FRF) is an established way to describe the outcome of experiments in posture control literature. The FRF is an empirical transfer function between an input stimulus and the induced body segment sway profile, represented as a vector of complex values associated with a vector of frequencies. For this reason, testing the components of the FRF independently with Bonferroni correction can result in a too-conservative approach. Performing statistics on scalar values defined on the FRF, e.g., comparing the averages, implies an arbitrary decision by the experimenter. This work proposes bootstrap prediction and confidence bands as general methods to evaluate the outcome of posture control experiments, overcoming the foretold limitations of previously used approaches.
\end{abstract}

\begin{keyword}[class=MSC]
\kwd[Primary ]{00X00}
\kwd{00X00}
\kwd[; secondary ]{00X00}
\end{keyword}

\begin{keyword}
\kwd{First keyword}
\kwd{second keyword}
\end{keyword}

\end{frontmatter}
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% Please use \tableofcontents for articles %%
%% with 50 pages and more %%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%\tableofcontents

\section{Introduction}
\paragraph{The frequency response function (FRF)} is a usual way to describe the outcome of experiments in posture control literature. In particular, the FRF is an empirical transfer function between an input stimulus and the induced body movement with an additional step of averaging the value at some sets of frequencies, as explained in detail in section \ref{FRF}. By definition, the FRF is a complex function of frequency. When statistical analysis is performed to assess differences between groups of FRFs (e.g., obtained under different conditions or from a group of patients and a control group), the FRF's structure should be considered. Usually, the statistics are performed by defining a scalar variable to be studied, such as the norm of the difference between FRFs, or considering the components independently that can be applied to real and complex components separately\cite{lippi2023human,Akcay2021}, in some cases both approaches are integrated, e.g., the comparison frequency-by-frequency is used as a post-hoc test when the null hypothesis is rejected on the scalar value\cite{lippi2020body}. The two components of the complex values can be tested with multivariate methods such as Hotelling's T2 as done in \cite{asslander2014sensory} on the averages of the FRF over all the frequencies, where a further post hoc test is performed applying bootstrap on magnitude and phase separately. The problem with the definition of a scalar variable as the norm of the differences or the difference of the averages in the previous examples is that it introduces an arbitrary metric that, although reasonable, has no substantial connection with the experiment unless the scalar value is assumed a-priori as the object of the study as in \cite{lippi2020human} where a human-likeness score for humanoid robots is defined on the basis of FRFs difference. On the other hand, testing frequencies (and components) separately does not consider that the FRF's values are not independent, and applying corrections for multiple comparisons, e.g., Bonferroni can result in a too-conservative approach destroying the power of the experiment. In order to properly consider the nature of the FRF, a method oriented to complex functions should be used. In \cite{Lippi2023} a preliminary method based on random field theory inspired by \cite{pataky2016region} was presented: to take into account the two components (imaginary and real) as two independent variables, the fact that the same subject repeated the test in the two conditions, a 1-D implementation of the Hotelling T2 is used as presented in\cite{pataky2014vector} but applied in the frequency domain instead of the time domain.

Several approaches to statistical analysis of continuous data based on confidence bands are reviewed in \cite{joch2019inference}. In particular, the \textit{function based resampling technique} (FBRT), is based on fitting data into mathematical functions and using its coefficients to estimate a variability function. A scaling factor is used to adjust the prediction coverage. The function used are usually sinusoid and hence the parameters are the coefficients of Fourier expansions. The limitation of FBRT is that the choice of the functions (i.e. of the frequencies) is not always obvious: while in human movement signals such as joint trajectories during gait assuming a \textit{low-pass} power-spectrum for the samples makes reasonable to truncate its Fourier expansion, i.e. take the first $N$ terms \cite{lenhoff1999bootstrap}, other biological signals like EEG may not clearly exhibit a set of frequencies that are representative in all the samples \cite{joch2019inference}. In the specific case of FRFs from posture control experiments the sample itself, by definition, provides a predefined set of frequencies (as it will be clear in \S \ref{FRF}). This suggests that all the FRFs in the samples can be conveniently transformed to time domain signals that consistently represent all the components of the FRFs. On this basis, the present work proposes a bootstrap method for computing prediction and confidence bands. The method is implemented by transforming the FRF in time domain obtaining a \textit{pseudo-impulse-response} (PIR) function on which such bands can be defined and computed. Presenting the results of the tests in frequency domain is then discussed.

\paragraph{Prediction band} represents the volume that contains with a given probability $\alpha\%$ a new PPR drown from the same population of the sample under analysis. This can be used to classify a new observation as belonging or not to the population of the sample on which the band is computed.

\paragraph{Confidence band} for the population's mean PPR can also be defined with a probability $\alpha\%$. It can be used to test the effect of a condition or the difference between groups, e.g., the null hypothesis for an experiment is that the mean of the difference between the PPR under two conditions is zero.


\paragraph{This paper} Proposes the bootstrap method to compute the volumes mentioned above following the one proposed for trajectories in \cite{lenhoff1999bootstrap} but adapted to the specific case of FRF. In the \textit{Methods} section, a definition of the FRF used in posture control literature is provided for reference, and then the Bootstrap method is described. Then, a way to visualize the volumes in the complex space is proposed, and finally, tests to evaluate the method are presented, using real human data from posture control experiments. The Results section presents the results of the tests. In the \textit{Discussion}, the results are analyzed with emphasis on the implications for posturography and potentially for evaluating humanoid robots' posture control. In the last section, \textit{The Code}, there are links to the repository to download the Matlab \cite{MATLAB:2019b}source and instructions to run the functions computing the bands and running tests.

\section{Methods}
\subsection{The FRF}
\label{FRF}
The frequency response function, FRF, is an empirically computed transfer function defined between an input and output. In posture control experiments, the input is a stimulus, such as a support surface tilt with a specific profile, and the output is the body sway or the sway of a body segment. In this work, the FRF is defined as proposed in \cite{peterka2002sensorimotor}, in detail:
\begin{enumerate}
\item The input has a pseudo-random ternary signal profile (PRTS) composed of segments at constant speed $(0,+s,-s)$ where $s$ is a fixed speed value usually set to get a specific amplitude of the position profile (e.g., $1^o$ peak-to-peak tilt). The PRTS usually used is shown in Fig X.
\item The PRTS has a power spectrum characterized by peaks separated by zones with zero power, as shown in Fig. \ref{fig:FRF}. The response is computed on such frequencies: Sway responses are averaged across all PRTS sequence repetitions across subjects, discarding the first cycle of each trial to avoid transient response effects. Spectra of the stimulus and body sway in space are computed using the Fourier transform. Finally, frequency response functions are computed as cross-power spectrum $G_{xy}(f)$ divided by the stimulus power spectra $G_{yy}(f)$ that is $G_{xy}/G_{yy}$.
\item in the examples presented in this paper the signals are sampled at 50 Hz.
\item The 25 FRFs are obtained from human experiments with healthy subjects described in \cite{icinco23} 
\item The values of the obtained transfer function are averaged over bands of frequencies as shown in Fig. \ref{fig:FRF}, with the resulting FRF being represented by a vector of 11 complex values\footnote{in the original formulation \cite{peterka2002sensorimotor} the frequencies were 22 corresponding to a stimulus that was twice long, i.e. same profile but $100\%$ slower} associated to the frequencies $\varphi=[ 0.05,\: 0.15,\: 0.3,\: 0.4, \:0.55,\: 0.7,\: 0.9,\: 1.1, \:1.35, \:1.75, \:2.2 ]$.
\end{enumerate}
in summary, such a definition of FRF differs a bit from a usual discrete transfer function because it is defined on the \textit{custom} frequencies $\varphi$.

\begin{figure}
\centering
\includegraphics[width=1.00\textwidth]{FRF.png}
\caption{An example of FRF. On top of the magnitude of the PRTS DFT, notice the \textit{comb} structure with peaks alternated to zeroes. In the middle, the magnitude of a sample empirical transfer function is defined on the frequencies associated with non-zero values in the input PRTS. Below, the FRF is obtained by averaging the transfer function over different ranges of frequencies. The ranges are represented in the three plots with bands of different colors, i.e., white and blue, and, as the ranges are overlapping, the light blue bands belong to two contiguous ranges. In the final FRF, the average over a range of frequencies is associated with the mean of the frequencies in such range. Although the plots show just the magnitude for ease of reading, the average is computed in a complex domain, and the FRF is a complex function.}
\label{fig:FRF}
\end{figure}


\subsection{The Bootstrap Method}
The prediction and confidence bands are computed on the base of $n$ FRFs. The $i$th FRF is denoted as $H_{i,f}$.
The experimentally observed FRFs are considered to be perturbations of a true FRF $\hat{H}$ that can be seen as a discrete Fourier transform of a time domain function. As the FRF is a \textit{sort of} transfer function, it can be considered the Fourier transform of a real signal representing the system's impulse response. It will be referred to as \textit{pseudo-impulse-response}, PIR, can be computed as
\begin{equation}
\label{pseudo}
x_i(t)= \sum^{M}_{k=1} \Re(H_{i,k}) \cos(2\pi F_{k} t) + \Im(H_{i,k})\sin(2\pi F_{k} t)
\end{equation} %M=11
In the present work, $M=11$ following the structure of the FRF presented in \cite{lippi2023human,lippi2020human}, in the original formulation \cite{peterka2002sensorimotor}, the FRF had 22 components. The frequency $F_k$ is $k$th component of the vector $\varphi$. By eq. \ref{pseudo} the $i$th FRF, $H_{i}=[H_{i,1}, H_{i,2} ... H{i,M}]$ is transformed into $x_i(t)$ that can be seen as a vector of coefficients defining the FRF as the time $t$ is defined on a discrete range. Specifically, the period of the PIR is defined as the inverse of the greatest common divisor of the frequencies in $\varphi$. Figure \ref{Pseudopulse} shows how the FRF can be reconstructed by applying the DFT to the PIR with different numbers $T$ of time samples. The sample time in the examples is chosen to have ten times the highest frequency in $\varphi$. The PIR is equivalent to the FRF as it can be transformed back to the frequency domain by a DFT, leading to a complex function that is equal to the FRF on the frequencies in $\varphi$ and zero elsewhere as shown in Fig.\ref{Pseudopulse}. 
The statistical analysis of the PIRs allows an analysis of the FRF distribution that combines all the frequencies together.% in a way that is formally similar (with frequency and time playing reversed roles) to using frequency domain statistics to implement bootstrap analysis of time domain signals shown in \cite{lenhoff1999bootstrap}. The FRFs obtained experimentally can be regarded as perturbations of a "true" curve obtained as the DFT of the PIR. 
Given the set of PIRs, the mean and the standard deviation can be estimated at each sample time to describe the distribution as:
\begin{align}
\label{variability}
\bar{x}(t)= \frac{1}{N} \sum^{i=1}_{N} x_i(t) \\
\hat{\sigma}_x(t) = \sqrt{\frac{1}{N-1}\sum^{i=1}_{N} \left|x_i(t)-\bar{x}(t) \right|^2}\\
\end{align}
Once the quantities above are defined (and computed), the prediction and the confidence bands can be constructed.
\paragraph{The prediction band} can be defined for a new draw from the FRF distribution $H_{n+1}$, and hence for the respective PIR $x_{N+1}(t)$. Given the desired confidence level $\alpha\%$ the constant $C_p$ is defined to obtain the probability
\begin{equation}
P\left[ \max\limits_{t} \left( \frac{|x_{N+1}(t) - \bar{x}(t)|}{\hat{\sigma}_{x}(t)} \right) \leq C_p\right] = \frac{\alpha}{100}
\label{confidenceeq}
\end{equation}
the $\alpha\%$ prediction band for a new FRF can be computed as
\begin{equation}
 \bar{x}(t) \pm C_p \cdot \hat{\sigma}_{x}(t)
\end{equation}
\paragraph{The confidence band} can be defined similarly choosing the $C_c$ in order to obtain
\begin{equation}
P\left[ \max\limits_{t} \left( \frac{|x(t) - \hat{x}(t)|}{\hat{\sigma}_{x}(t)} \right) \leq C_c\right] = \frac{\alpha}{100}
\label{predictioneq}
\end{equation}
The $\alpha\%$ confidence band for $\hat{x}(t)$ is then
\begin{equation}
\label{confidenceconstant}
 \hat{x}(t) \pm C_c \cdot \hat{\sigma}_{x}(t)
\end{equation}
\paragraph{The bootstrap} is used to determine $C_c$ and$C_p$. Approximated versions of the probabilities in eq.\ref{confidenceeq} and \ref{predictioneq} are obtained using empirical distributions produced by resampling the sample set. The constants $C_c$ and $C_p$ are set so that the approximated probability is as close as possible to the desired confidence $\alpha\%$. Specifically eq. \ref{confidenceeq} has the following bootstrap approximation:
\begin{equation}
\frac{1}{B}\sum\limits_{b=1}^{B}\left[\frac{1}{n}\sum\limits_{i=1}^{n}I\left(\max\limits_{t} \left( \frac{|x_i(t) - \hat{x}^b(t)|}{\hat{\sigma}^b_{x}(t)} \right) \leq C_p\right)\right]
\label{bootstrapped}
\end{equation}
where I(E) is 1 or 0 according to condition E is or is not verified, respectively. Eq. \ref{bootstrapped} is the average, over the $B$ bootstrap replications, of the proportion of the original data curves whose maximum standardized deviation from the bootstrap mean is less than or equal to $C_p$. The superscript $^b$ addressed that the quantity is computed on the basis of the resampled set, notice that $\hat{\sigma}^b_{x}(t)$ is based on the resample set at every iteration of the bootstrap as recommended in \cite{hall1991two}. The number $B$ is set to be relatively large with a trade-off between the accuracy and the computational time. Different indications about the required $B$ are discussed in \cite{zoubir1998bootstrap}. As a practical rule, it should be considered that the number of resamplings sets a limit on the possible resolution of $\alpha\%$, e.g., if there are $3$ samples and one asks which portion of them are above a given threshold, the only possible outcomes are $0$, $1/3$, $2/3$ and $1$. Furthermore, there is no advantage in choosing $B$ larger than the number of combinations with repetitions of the $N$, i.e. $N^N/N!$. However, this is relevant just for very (possibly too much) small data-sets. In previous posture control experiments \cite{lippi2023human} and \cite{lippi2020body}, the components were tested independently, and a number of resampled sets in the order of $B=10^4$ produced acceptable results with groups of $7$ and $36$ subjects, respectively. The specific bootstrap included a nested resampling $B_{NEST}=200$ used to estimate the variance. In the present work, such nested bootstrap is not used as the variability is quantified by $\hat{\sigma}^b_{x}(t)$ defined in eq. \ref{variability}.
Similarly eq. \ref{predictioneq} can be approximated as
\begin{equation}
\frac{1}{B}\sum\limits_{b=1}^{B}\left[I \left( \max\limits_{t} \left( \frac{|\hat{x}(t) - \hat{x}^b(t)|}{\hat{\sigma}^b_{x}(t)} \right) \right) \leq C_c\right]
\label{confidencebootstrap}
\end{equation}

\begin{figure}[htbp]
\centering
\includegraphics[width=1.00\textwidth]{PIRfig.pdf}
\caption{The PIR on the left, the FRF (red stars), and the DFT of the PIR (colored lines). The PIR is computed with eq. \ref{pseudo}. Different sample times are tested to reconstruct the FRF through a DFT. The period of the PIR is defined as the inverse of the greatest common divisor of the frequencies in $\varphi$; the sample time used in the examples is set to ten times the highest frequency in $\varphi$, i.e. 22 Hz. Notice how the gain tends to converge to zero between the peaks}
\label{Pseudopulse}
\end{figure}

\subsection{Sample Sets and Tests}
\label{section:tests}
In order to test the approach two data-sets obtained from human experiments with healthy subjects are used. Specifically:
\begin{itemize}
	\item the \textbf{confidence bands} are tested on 36 FRFs from neck sway induced by support surface tilt in 18 healthy subjects\cite{icinco23}. for each subject a trial is performed with eyes open and eyes closed. The trials are matched by subject and the confidence bands are computed on the difference between the FRFs (and hence the PIRs). According to the null hypothesis that the two group of trials have the same distribution the average is expected to be zero. Comparing the horizontal line, $PIR=0°$, versus the bands provides a test for rejecting the null hypothesis with $\alpha\%$ confidence. The FRFs are shown in Fig. \ref{fig:StatExample}. 
	\item the \textbf{prediction bands} are tested on 113 FRFs from body (center of mass) sway responses to support surface tilt \cite{lippi2023human,lippi2020human,robovis21}. Three FRFs from simulated responses from \cite{lippi2020human} have been compared to the prediction bands to evaluate their ``Human likeness''. A leave-one-out cross validation has been performed to check the validity of the bands obtained with the bootstrap. The FRFs of the human data-set and the three simulated responses are shown in Fig. \ref{fig:SampleDataNeck}
\end{itemize}

 \begin{figure}[htbp]
	\centering
		\includegraphics[width=1.00\textwidth]{SampleDataNeck.pdf}
	\caption{Test set to demonstrate confidence bands and their use. The FRFs of head sway induced by support surface tilt from \cite{icinco23} are shown for the condition eyes closed (A: EC FRFs) and eyes open (B: EO FRFs).
	}  
	\label{fig:StatExample}
\end{figure}

\begin{figure}[htbp]
	\centering
		\includegraphics[width=1.00\textwidth]{DataPrediction.pdf}
	\caption{Data prediction (body sway responses to support surface tilt from \cite{lippi2023human,lippi2020human,robovis21}) in gray, plotted together with three responses from simulations \cite{lippi2020human}. The Three simulated responses implement three different control systems, Disturbance Estimation and Compensation (DEC) \cite{lippi2017human} in coral, independent channel (IC) \cite{peterka2002sensorimotor} in magenta, and Eigenmovements (EM) \cite{alexandrov2017human} in cyan.}
	\label{fig:SampleDataNeck}
\end{figure}


Consider the body sway induced by a movement of the support surface, where the support surface was tilted with a pseudo-random profile (PRTS, see \cite{peterka2002sensorimotor} for the original formulation and \cite{lippi2023human} for a shorter version of the signal). It should be noted that the FRF can also be obtained with other stimulus modalities (e.g., translation \cite{lippi2020body,joseph2014contribution,Akcay2021}) or input profiles (e.g., step or raised cosine). Data from \cite{icinco23}.\\

\subsection{Visualizing the Results in Frequency Domain}
Using the bands defined on the PIRs for tests provides a result visualized in time domain that has no immediate interpretations. Mapping the result in frequency domain allows for considerations about how the different distribution sets (subjects groups or conditions) differ in specific frequency ranges (e.g. in \cite{joseph2014contribution} where bands like \textit{low frequencies}, \textit{middle frequencies} and \textsl{high frequencies} are defined manually). A residual can be defined as the difference between a PIR $x_i(t)$that exceeds the bands:
\begin{equation}
r(t)=\left\{\begin{array}{cl}
x_i(t) -(\hat{x}(t) + C_c \cdot \hat{\sigma}_{x}(t)),&x_i(t) \geq \hat{x}(t) + C_c \cdot \hat{\sigma}_{x}(t)\\
0,& |\hat{x}(t) - x_i(t)| \leq C_c \cdot \hat{\sigma}_{x}(t)\\ 
x_i(t) -(\hat{x}(t) - C_c \cdot \hat{\sigma}_{x}(t)),&x_i(t) \leq \hat{x}(t) - C_c \cdot \hat{\sigma}_{x}(t)\end{array}\right.
\label{eq:residual}
\end{equation}
 The DFT of $r(t)$, specifically on the frequencies $\varphi$, provides a frequency domain plot of how the sample exceeded the bands. While the complex function does not have an easy interpretation, its gain or its power-spectrum can be easily used to make the considerations discussed above. An example of $r(t)$, associated with the confidence bands is shown in Fig. \ref{fig:StatExampleResult} (B). The DFT of $r(t)$ is shown in Fig \ref{fig:StatExampleResult} (C).
\section{Results}
The sample test described in \S \ref{section:tests} show the application of the method. Each test here reported has been performed with $B=10000$. Tests with smaller and larger values of $B$ (i.e. $1000$ and $50000$) produced similar results to the ones reported in the following. 
\paragraph{The confidence band} is used on matched trials (same helathy subject under two conditions: eyes open versus eyes closed). The bands and their comparison with the null hypothesis (i.e. no difference, leading to a null average) is shown in Fig. \ref{fig:StatExampleResult}. As expected from previous studies the two behavior are different and the null hypothesis can be rejected with $95\%$ confidence. The residual $r(t)$ from eq. \ref{eq:residual} is plotted together with its DFT showing that most of the difference between the two conditions is expressed in lower frequencies (i.e. where the gain is larger).
\paragraph{The prediction bands} are computed on the data shown in Fig. \ref{fig:SampleDataNeck}. In Fig. \ref{fig:TimeDomainPrediction} the prediction bands are shown together with the PIR of the three simulated sway responses. The bands are shown in Fig. \ref{fig:TimeDomainPrediction} together with the PIR of the three simulated tests. Only one of the three tested samples, was within the $95\%$ confidence prediction band.
\paragraph{A cross-validation} has been performed to evaluate the prediction bands. Specifically a leave-one-out cross validation was used. The prediction bands have been computed 113 times, each time using 112 samples and leaving a sample (allo of them in turn) out for testing. The coverage is estimated as the percentage of test samples that are inside the bands. The value obtained is $93.8\%$. 
\begin{figure}[htbp]
	\centering
		\includegraphics[width=1.00\textwidth]{SampleStatConf.pdf} 
	\caption{Example of confidence band and its use. The PIRs are computed on the difference between the EO and EC FRFs shown in Fig. \ref{fig:StatExample}, as the data are matched (i.e. same subject different condition). (A) The $95\%$ confidence interval of the mean of the PIRs is compared with zero ($H_0$ : the average is zero). There are points where zero is out of the confidence interval meaning that the two condition produce a significantly different response ($p<.05$). (B) represents the difference between 0 and the boundaries functions, eq. \ref{confidenceconstant}, defining the confidence bands. Such residual function $r(t)$ can be transformed back to frequency domain and plotted over the frequencies $\varphi$ as shown in (C). The gain shows the relative contribution of the FRFs' components to the significant difference between the groups.}  
	\label{fig:StatExampleResult}
\end{figure}

\begin{figure}[htbp]
	\centering
		\includegraphics[width=0.80\textwidth]{TimeDomainPrediction (1).pdf}
	\caption{Prediction bands with the three sample FRFs from \cite{robovis21}. The light grey lines represents the PIR of all the FRFs in the dataset. The black line represents the average PIR and the blue dottend lines represent the boundaries of the $95\%$ prediction bands. The PIRs of the three simulated responses are superimposed for comparison.}
	\label{fig:TimeDomainPrediction}
\end{figure}

\section{Discussion and future work}
The proposed tests showed that implementing confidence and prediction bands in time domain using the PIRs allows the implementation of statistical tests answering the questions that are typically associated in posture control studies. Specifically the PIR considers all the frequencies together and, being defined in the real domain does not require to impose arbitrary choices to perform statistics on real and complex values together. Studying the DFT of the residual $r(t)$ (eq. \eqref{eq:residual}) can be used to plot and discuss the result in frequency domain.

The prediction bands can be used to compare single trials to a reference distribution, In the presented example they were used to assess the human likeness of simulated trials as a mean to evaluate humanoid robots as presented in \cite{robovis21}. The same test can be applied to exoskeleton and other kind of assistive devices, or as a diagnosis tool. All those cases require to define the $\alpha\%$ confidence level that, here set to $95\%$ as the value traditionally accepted as significant,  is not obvious in general. Future work may include the development of a funtion that estimates the probability of a particular FRF, and hence the relative PIR, to be generated by a specific distribution of FRFs. The use of different input profiles besides the PRTS can be considered in future, e.g. raised cosine\cite{10.3389/fnbot.2018.00021}, sum of sinusoids \cite{MAKI19931181} or impulsive stimuli (robot example in \cite{monteleone2023method}). In most of the case an opportune definition of the frequencies $\varphi$ would be reasonably enough to adapt the method.     

As many postire control esperiments consider more than one degre of freedom, in future the approach may be extended to allow for multivariate analysis i.e. considering more joint responses, for example trunk sway and leg sway, at once.

\section{The Code}
the code provides two functions to compute the confidence and the prediction bands.
\paragraph{The confidence band} is computed with the functions
{\footnotesize
\\
\\
\texttt{[avg,sigma, band,Cc,chist,values] = FRF\_ConfidenceBand(FRFs,phi,sample\_time,B)}
\\
\\}
where \texttt{avg} is average PIR, \texttt{sigma} is the measure of variation $\hat{\sigma}_x(t)$, \texttt{band} a vector with the amplitude of the bands $C_c\cdot \hat{\sigma}_x(t)$. \texttt{Cc} is the constant $C_c$ obtained by the bootstrap. The constant $C_c$ is computed by ordering the values in the argument of the sum in eq. \ref{bootstrapped} produced by each bootstrap repetition and computing a cumulative histogram on which the constant is chosen to obtain the desired confidence $\alpha$ as shown in Fig. \ref{fig:HistogramConf}. \texttt{FRFs} is a matrix where each row represents a FRF of the set, \texttt{phi} is the vector of frequencies $\varphi$ and \texttt{sample\_time} is the sample time of the PIRs, set by default to ten times the highest frequency in $\varphi$. \texttt{chist} is a vector representing the cumulative histogram for the values returned in \texttt{values}.
\begin{figure}[htbp]
	\centering
		\includegraphics[width=0.80\textwidth]{HistogramConf.pdf}
	\caption{Cumulative Histogram for the terms of the sum in eq. \ref{confidencebootstrap} and the consequent choice of $C_c$ set to make eq. \ref{confidencebootstrap} empirically match the desired confidence $\alpha$. In this example $\alpha = 95\%$ as presented in the results.}
	\label{fig:HistogramConf}
\end{figure}

\paragraph{The prediction band} is computed similarly to the confidence band with the function
{\footnotesize
\\
\\
\texttt{[avg,sigma,vol,Cp,chist,values] = FRF\_PredictionBand(FRFs,phi,sample\_time,B)}
\\
\\}
Specifically in this function the vectors \texttt{values} and \texttt{chist} returned are the $n \times B$ values computed inside the nested sums in eq. \ref{bootstrapped}.  
\paragraph{Plotting the bands} is possible through the dedicated function
\\
\\
\texttt{h=FRF\_Plotbands(avg,band)} \\ \\
that provides a graphs of the bands like the ones presentedi in Fig. \ref{fig:StatExampleResult} (A). The return value \texttt{h} is the handle to the generated plot.
\paragraph{The source code is available} in the repository: https://github.com/mcuf-idim/<This!>
%% If your bibliography is in BibTeX format, uncomment commands:
\bibliographystyle{imsart-number} % Style BST file (imsart-number.bst or impart-name year.bst)
\bibliography{bibliography} % Bibliography file (usually '*.bib')

%% or include bibliography directly:
\

\end{document}

